Exact analytical solutions in inhomogeneous magnetic fields for linear asteroseismic waves

We solve for waves in an isothermal, stratified medium with a magnetic field that points along a direction perpendicular to that of gravity and varies exponentially in the direction of gravity. We find exact analytical solutions for two different cases: (a) waves propagating along the direction of the magnetic field and (b) waves propagating along the direction of the gravity. In each case, we find solutions in terms of either the hypergeometric functions or their confluent cousins. We solve the resultant transcendental dispersion relation numerically. The changes in the eigenfrequencies due to a spatially inhomogeneous Alfv\'en wave speed are significant -- there are more oscillations or leaking of nodes of the eigenfunctions in regions of lower Alfv\'en speed and wave reflection from regions of larger Alfv\'en speed. Such changes in the dispersion relation and the mode structures may allow detection of magnetic fields buried in the stellar interior.

==> reply.txt <==
Dear Prof. Zank,

Thank you very much for your email. The reviewer has raised a few important clarifying questions and suggested us a useful early reference that we had missed. We have now revised our manuscript following the reviewer's helpful suggestions. We have also made numerous minor stylistic changes to the manuscript, which we have not marked. Every other change is marked in bold in the manuscript.  

A detailed point-by-point response to the reviewer is attached. 

Sincerely,
Bindesh Tripathi and Dhrubaditya Mitra. 

%-----------------------------------------------%


We thank the reviewer for a very useful report. Our point-by-point response follows below. 

COMMENT 1:
    The first paper on MHD waves in an atmosphere by Yu 1965 did consider a magnetic field decaying with altitude on twice the density scale height, to have a 'constant' Alfvén speed in an isothermal atmosphere with constant sound speed, hence sinusoidal solutions  in space-time, and global dispersion relation. There were two issues: (i) a magnetic field that depends only on altitude satisfies div B = O only if it  is horizontal; (ii) such an horizontal non-uniform magnetic field affects magnetohydrostatic equiulibrium, and the Alfven speed is not constant.

RESPONSE 1:
    We thank the reviewer for suggesting this early reference that we had missed. We have now added the following in the introduction of the revised manuscript (p. 2):

ADDED IN THE MANUSCRIPT: 
    "The first study of MHD waves in an isothermal atmosphere~\citep{yu1965} with an inhomogeneous magnetic field, assumed a space-dependence such that the Alfvén speed remained uniform in space. This led to sinusoidal solutions for the linear waves."



COMMENT 2:
    The authors say that Campos & Marta considered only the case magnetic scale height twice the density scale height. In fact they consider magnetohydrostatic equilibrium for any altitude dependence of the horizontal magnetic field, including exponential with any scale height. The wave equation and its solution were obtained only for q=2 in the authors' notation, and the main important advance in this paper is to solve the wave equation for other values of q.

RESPONSE 2:
    Following the reviewer's suggestion, we have now added the following text in the  manuscript (p. 5). We believe this correctly summarizes the work of Campos and Marta. 

ADDED IN THE MANUSCRIPT: 
    "Most previous studies considered uniform and constant magnetic field, except, for instance, Campos & Marta (2015) who considered a non-uniform magnetic field. They obtained the magnetohydrostatic equilibrium solution for a horizontal magnetic field that varies with height. For the solution of waves, they chose a specific profile that decreases exponentially at twice the density scale height, $q=2$ in our notation."



COMMENT 3:
    The interpretation of results is best made in terms of Alfven speed: if the medium is steady and the Alfven speed depends only on position, then nodes are more spaced in regions of larger Alfven speed and less spaced in regions of smaller Alfven speed. In other words more oscillations or leaking in regions of lower Alfven speed and wave reflection from regions of large Alfven speed. The Alfven speed depends on the magnetic field and mass density, and both are non-uniform in this case. Thus the interpretation should not be on the basis of magnetic field alone, but also on the effect of mass density in the Alfven speed.

RESPONSE 3:
    We appreciate the reviewer for sharing this helpful interpretation. We agree with the reviewer that the interpretation in terms of the inhomogeneous Alfvén speed is a useful approach, and more general. We have now rewritten parts of the manuscript in this spirit. 

ADDED IN THE MANUSCRIPT:
    In the abstract, we add:
    "The changes in the eigenfrequencies due to a spatially inhomogeneous Alfvén wave speed are significant---there are more oscillations or leaking of nodes of the eigenfunctions in regions of lower Alfvén speed and wave reflection from regions of larger Alfvén speed."

    On p. 7, we write:
    "This may alternatively be interpreted as lowering of the Alfvén speed in these regions when the magnetic field is non-uniform ($q=10$), compared to when it is uniform ($q \rightarrow \infty$). This lowered Alfvén speed leads to a softened (lowered) wave reflection, thus enhancing oscillations in these regions \citep{campos2015combined}."

    On p. 8, we mention:
    "Note that the nodes of the eigenfunctions penetrate deeper (i.e., larger $z$-values) in the region where the Alfvén speed is reduced as $q$ is changed from $q \rightarrow \infty$ to $q=10$."

    On p. 9, we remark:
    "This is understood as softened wave reflection from a region where the Alfvén wave speed gets lowered."



COMMENT 4:
    The points 2 and 3 must be considered in the revision of the paper.

RESPONSE:
    We have now revised our manuscript after taking into account all the points raised by the reviewer. The reviewer's thoughtful suggestions have helped to interpret the findings of this work in greater generality.





==> report.txt <==
Reviewer:
Report on the paper "Exact analytical solutions in inhomogeneous magnetic fields for linear astroseismic waves" by B. Tripathi and D. Mitra

I am generally in favor of publication, after some revision bearing in mind three remarks: 

1. The first paper on MHD waves in an atmosphere by Yu 1965 did consider a magnetic field decaying with altitude on twice the density scale height, to have a 'constant' Alfven speed in an isothermal atmosphere with constant sound speed, hence sinusoidal solutions in space-time, and global dispersion relation. There were two issues: (i) a magnetic field that depends only on altitude satisfies div B = O only if it is horizontal; (ii) such an horizontal non-uniform magnetic field affects magnetohydrostatic equiulibrium, and the Alfven
speed is not constant.

2. The authors say that Campos & Marta considered only the case magnetic scale height twice the density scale height. In fact they consider magnetohydrostatic equilibrium for any altitude dependence of the horizontal magnetic field, including exponential with any scale height. The wave equation and its solution were obtained only for q=2 in the authors' notation, and the main important advance in this paper is to solve the wave equation for other values of q.

3.The interpretation of results is best made in terms of Alfven speed: if the medium is steady and the Alfven
speed depends only on position, then nodes are more spaced in regions of larger Alfven speed and less spaced in regions of smaller Alfven speed. In other words more oscillations or leaking in regions of lower Alfven speed and wave reflection from regions of large Alfven speed. The Alfven speed depends on the magnetic field and mass density, and both are non-uniform in this case. Thus the interpretation should not be on the basis of magnetic field alone, but also on the effect of maass density in the Alfven speed.

The points 2 and 3 must be considered in the revision of the paper.




